Low Depth Phase Oracle Using a Parallel Piecewise Circuit

We explore the important task of applying a phase $\exp(i\,f(x))$ to a computational basis state $\left| x \right>$. The closely related task of rotating a target qubit by an angle depending on $f(x)$ is also studied. Such operations are key in many quantum subroutines, and frequently $f(x)$ can be well-approximated by a piecewise function; examples range from the application of diagonal Hamiltonian terms (such as the Coulomb interaction) in grid-based many-body simulation, to derivative pricing algorithms. Here we exploit a parallelisation of the piecewise approach so that all constituent elementary rotations are performed simultaneously, that is, we achieve a total rotation depth of one. Moreover, we explore the use of recursive catalyst `towers' to implement these elementary rotations efficiently. We find that strategies prioritising execution speed can achieve circuit depth as low as $O(\log{n}{+}\log{S})$ for a register of $n$ qubits and a piecewise approximation of $S$ sections (presuming prior preparation of enabling resource states), albeit total qubit count then scales with $S$. In the limit of multiple repetitions of the oracle, we find that catalyst tower approaches have an $O(S\cdot n)$ T-count.

==> data/coulomb_data.dat <==
x target fit err
0.0 1.0 1.0 0.0
0.001953125 0.5333333333333333 0.5333333333333334 1.1102230246251565e-16
0.002931598581213307 0.35532377227292483 nan nan
0.00390625 0.26666666666666666 0.26666666666666666 0.0
0.005859375 0.17777777777777776 0.17777777777777776 0.0
0.006837848581213307 0.15233836407676543 nan nan
0.0078125 0.13333333333333333 0.13333333333333333 0.0
0.009765625 0.10666666666666667 0.10666666666666667 0.0
0.010744098581213307 0.09695244871338789 nan nan
0.01171875 0.08888888888888888 0.08888888888888888 0.0
0.013671875 0.07619047619047618 0.07619047619047617 1.3877787807814457e-17
0.014650348581213307 0.07110183494216889 nan nan
0.015625 0.06666666666666667 0.06600673400469736 0.0006599326619693008
0.017578125 0.059259259259259255 0.059959595957541745 0.0007003366982824902
0.01953125 0.05333333333333334 0.053912457910386125 0.0005791245770527878
0.021484375 0.048484848484848485 0.04786531986323051 0.0006195286216179735
0.022462848581213307 0.04637286597470365 nan nan
0.0234375 0.04444444444444444 0.04421978021931917 0.000224664225125272
0.025390625 0.041025641025641026 0.04126007325991957 0.00023443223427854765
0.02734375 0.03809523809523809 0.038300366300519986 0.00020512820528189452
0.029296875 0.035555555555555556 0.03534065934112039 0.0002148962144351632
0.030275348581213307 0.034406430164541514 nan nan
0.03125 0.03333333333333333 0.032769461109658726 0.0005638722236746066
0.033203125 0.03137254901960784 0.031331758275009836 4.0790744598007134e-05
0.03515625 0.029629629629629627 0.02989405544036095 0.00026442581073132104
0.037109375 0.02807017543859649 0.02845635260571206 0.0003861771671155728
0.0390625 0.02666666666666667 0.02701864977106317 0.000351983104396502
0.041015625 0.025396825396825397 0.025580946936414283 0.00018412153958888636
0.04296875 0.024242424242424242 0.024143244101765396 9.918014065884648e-05
0.044921875 0.02318840579710145 0.022705541267116505 0.00048286452998494434
0.04590034858121331 0.022694090543203708 nan nan
0.046875 0.02222222222222222 0.022029193159676774 0.00019302906254544533
0.048828125 0.021333333333333333 0.021315208148671588 1.812518466174501e-05
0.05078125 0.020512820512820513 0.0206012231376664 8.840262484588815e-05
0.052734375 0.019753086419753086 0.019887238126661214 0.00013415170690812828
0.0546875 0.019047619047619046 0.019173253115656028 0.00012563406803698177
0.056640625 0.01839080459770115 0.01845926810465084 6.84635069496918e-05
0.05859375 0.017777777777777778 0.017745283093645654 3.249468413212345e-05
0.060546875 0.017204301075268817 0.017031298082640468 0.00017300299262834953
0.06152534858121331 0.01693069101903046 nan nan
0.0625 0.016666666666666666 0.01631869834833133 0.00034796831833533784
0.064453125 0.01616161616161616 0.01596828810734832 0.00019332805426784325
0.06640625 0.01568627450980392 0.015617877866365308 6.839664343861324e-05
0.068359375 0.015238095238095238 0.0152674676253823 2.9372387287061527e-05
0.0703125 0.014814814814814814 0.01491705738439929 0.00010224256958447572
0.072265625 0.014414414414414415 0.014566647143416279 0.0001522327290018645
0.07421875 0.014035087719298244 0.01421623690243327 0.00018114918313502648
0.076171875 0.013675213675213675 0.01386582666145026 0.00019061298623658518
0.078125 0.013333333333333334 0.01351541642046725 0.00018208308713391595
0.080078125 0.013008130081300813 0.01316500617948424 0.0001568760981834269
0.08203125 0.012698412698412698 0.01281459593850123 0.00011618324008853126
0.083984375 0.012403100775193798 0.012464185697518221 6.108492232442288e-05
0.0859375 0.012121212121212121 0.012113775456535211 7.436664676910287e-06
0.087890625 0.011851851851851853 0.0117633652155522 8.848663629965232e-05
0.08984375 0.011594202898550725 0.011412954974569192 0.0001812479239815326
0.091796875 0.011347517730496453 0.011062544733586182 0.000284972996910271
0.09277534858121331 0.011227838888202255 nan nan
0.09375 0.01111111111111111 0.010991611159171652 0.00011949995193945816
0.095703125 0.010884353741496598 0.010816294391172604 6.80593503239943e-05
0.09765625 0.010666666666666666 0.010640977623173557 2.5689043493109034e-05
0.099609375 0.01045751633986928 0.01046566085517451 8.144515305228903e-06
0.1015625 0.010256410256410256 0.010290344087175461 3.393383076520477e-05
0.103515625 0.010062893081761006 0.010115027319176415 5.213423741540907e-05
0.10546875 0.009876543209876543 0.009939710551177367 6.31673413008238e-05
0.107421875 0.009696969696969697 0.009764393783178319 6.74240862086218e-05
0.109375 0.009523809523809523 0.009589077015179272 6.52674913697495e-05
0.111328125 0.00935672514619883 0.009413760247180224 5.7035100981393805e-05
0.11328125 0.009195402298850575 0.009238443479181176 4.304118033060175e-05
0.115234375 0.00903954802259887 0.00906312671118213 2.357868858325965e-05
0.1171875 0.008888888888888889 0.008887809943183082 1.0789457058069107e-06
0.119140625 0.008743169398907104 0.008712493175184034 3.06762237230699e-05
0.12109375 0.008602150537634409 0.008537176407184988 6.497413044942099e-05
0.123046875 0.008465608465608464 0.00836185963918594 0.00010374882642252489
0.12402534858121331 0.00839882071352995 nan nan
0.125 0.008333333333333333 0.007785874806503501 0.0005474585268298322
0.126953125 0.008205128205128205 0.007723113883706311 0.00048201432142189454
0.12890625 0.00808080808080808 0.00766035296090912 0.0004204551198989607
0.130859375 0.007960199004975124 0.00759759203811193 0.00036260696686319423
0.1328125 0.00784313725490196 0.007534831115314739 0.0003083061395872215
0.134765625 0.007729468599033816 0.007472070192517549 0.0002573984065162675
0.13671875 0.007619047619047619 0.007409309269720358 0.0002097383493272608
0.138671875 0.007511737089201878 0.007346548346923168 0.00016518874227871
0.140625 0.007407407407407407 0.007283787424125977 0.00012361998328142953
0.142578125 0.0073059360730593605 0.007221026501328787 8.490957173057367e-05
0.14453125 0.007207207207207207 0.007158265578531596 4.8941628675610964e-05
0.146484375 0.0071111111111111115 0.007095504655734406 1.5606455376705568e-05
0.1484375 0.007017543859649122 0.007032743732937215 1.5199873288093343e-05
0.150390625 0.006926406926406927 0.006969982810140025 4.3575883733097676e-05
0.15234375 0.006837606837606838 0.0069072218873428345 6.961504973599687e-05
0.154296875 0.006751054852320675 0.006844460964545644 9.340611222496877e-05
0.15625 0.006666666666666667 0.0067817000417484535 0.00011503337508178644
0.158203125 0.006584362139917695 0.006718939118951263 0.00013457697903356772
0.16015625 0.0065040650406504065 0.006656178196154073 0.0001521131555036661
0.162109375 0.00642570281124498 0.006593417273356882 0.00016771446211190193
0.1640625 0.006349206349206349 0.006530656350559692 0.00018145000135334245
0.166015625 0.006274509803921568 0.006467895427762501 0.00019338562384093282
0.16796875 0.006201550387596899 0.006405134504965311 0.00020358411736841157
0.169921875 0.006130268199233717 0.00634237358216812 0.00021210538293440356
0.171875 0.006060606060606061 0.00627961265937093 0.00021900659876486917
0.173828125 0.00599250936329588 0.006216851736573739 0.00022434237327785891
0.17578125 0.0059259259259259265 0.006154090813776549 0.00022816488785062233
0.177734375 0.005860805860805862 0.006091329890979358 0.0002305240301734967
0.1796875 0.005797101449275362 0.006028568968182168 0.0002314675189068055
0.181640625 0.005734767025089607 0.005965808045384977 0.00023104102029537082
0.18359375 0.0056737588652482265 0.005903047122587787 0.00022928825733956049
0.185546875 0.005614035087719298 0.0058402861997905965 0.00022625111207129865
0.1875 0.005555555555555555 0.005777525276993406 0.0002219697214378511
0.189453125 0.00549828178694158 0.0057147643541962155 0.00021648256725463524
0.19140625 0.005442176870748299 0.005652003431399025 0.00020982656065072613
0.193359375 0.0053872053872053875 0.005589242508601835 0.0002020371213964471
0.1953125 0.005333333333333333 0.005526481585804644 0.00019314825247131098
0.197265625 0.005280528052805281 0.005463720663007454 0.00018319261020217307
0.19921875 0.00522875816993464 0.005400959740210263 0.00017220157027562303
0.201171875 0.00517799352750809 0.005338198817413073 0.0001602052899049829
0.203125 0.005128205128205128 0.005275437894615882 0.00014723276641075405
0.205078125 0.00507936507936508 0.005212676971818692 0.00013331189245361155
0.20703125 0.005031446540880503 0.005149916049021501 0.00011846950814099842
0.208984375 0.00498442367601246 0.005087155126224311 0.00010273145021185044
0.2109375 0.0049382716049382715 0.00502439420342712 8.612259848884887e-05
0.212890625 0.00489296636085627 0.00496163328062993 6.866691977366023e-05
0.21484375 0.0048484848484848485 0.004898872357832739 5.038750934789095e-05
0.216796875 0.004804804804804805 0.004836111435035549 3.130663023074437e-05
0.21875 0.0047619047619047615 0.0047733505122383585 1.1445750333597023e-05
0.220703125 0.00471976401179941 0.004710589589441168 9.174422358241945e-06
0.22265625 0.004678362573099415 0.0046478286666439775 3.053390645543774e-05
0.224609375 0.00463768115942029 0.004585067743846787 5.261341557350266e-05
0.2265625 0.004597701149425287 0.004522306821049597 7.539432837569068e-05
0.228515625 0.004558404558404559 0.004459545898252406 9.885866015215284e-05
0.23046875 0.004519774011299435 0.004396784975455216 0.00012298903584421952
0.232421875 0.004481792717086834 0.004334024052658025 0.00014776866442880923
0.234375 0.0044444444444444444 0.004271263129860835 0.0001731813145836097
0.236328125 0.00440771349862259 0.004208502207063644 0.00019921129155894574
0.23828125 0.004371584699453552 0.004145741284266454 0.00022584341518709812
0.240234375 0.004336043360433605 0.004082980361469263 0.0002530629989643419
0.2421875 0.004301075268817204 0.004020219438672073 0.00028085583014513145
0.244140625 0.004266666666666667 0.003957458515874882 0.0003092081507917845
0.24609375 0.004232804232804232 0.003894697593077692 0.0003381066397265403
0.248046875 0.004199475065616798 0.0038319366702805014 0.0003675383953362964
0.2490253485812133 0.004182974434536144 nan nan
0.25 0.004166666666666667 0.0038870499219716415 0.00027961674469502516
0.251953125 0.004134366925064599 0.0038714470439117953 0.00026291988115280385
0.25390625 0.0041025641025641026 0.003855844165851949 0.00024671993671215343
0.255859375 0.004071246819338422 0.003840241287792103 0.00023100553154631939
0.2578125 0.00404040404040404 0.003824638409732257 0.0002157656306717836
0.259765625 0.0040100250626566416 0.0038090355316724106 0.00020098953098423092
0.26171875 0.003980099502487562 0.0037934326536125645 0.00018666684887499747
0.263671875 0.003950617283950617 0.0037778297755527183 0.00017278750839789907
0.265625 0.00392156862745098 0.003762226897492872 0.0001593417299581082
0.267578125 0.00389294403892944 0.003746624019433026 0.00014632001949641416
0.26953125 0.003864734299516908 0.00373102114137318 0.0001337131581437283
0.271484375 0.0038369304556354917 0.0037154182633133337 0.00012151219232215803
0.2734375 0.0038095238095238095 0.0036998153852534875 0.00010970842427032203
0.275390625 0.0037825059101654845 0.0036842125071936413 9.829340297184313e-05
0.27734375 0.003755868544600939 0.003668609629133795 8.725891546714371e-05
0.279296875 0.0037296037296037296 0.003653006751073949 7.65969785297806e-05
0.28125 0.0037037037037037034 0.003637403873014103 6.629983068960057e-05
0.283203125 0.0036781609195402297 0.0036218009949542567 5.635992458597307e-05
0.28515625 0.0036529680365296802 0.0036061981168944105 4.6769919635269736e-05
0.287109375 0.0036281179138321993 0.0035905952388345643 3.7522674997634946e-05
0.2890625 0.0036036036036036037 0.003574992360774718 2.8611242828885473e-05
0.291015625 0.0035794183445190158 0.003559389482714872 2.0028861804143733e-05
0.29296875 0.0035555555555555557 0.003543786604655026 1.1768950900529866e-05
0.294921875 0.003532008830022075 0.0035281837265951797 3.825103426895356e-06
0.296875 0.003508771929824561 0.0035125808485353335 3.808918710772498e-06
0.298828125 0.003485838779956427 0.0034969779704754874 1.1139190519060451e-05
0.30078125 0.0034632034632034636 0.003481375092415641 1.8171629212177572e-05
0.302734375 0.0034408602150537634 0.003465772214355795 2.4911999302031605e-05
0.3046875 0.003418803418803419 0.003450169336295949 3.136591749253008e-05
0.306640625 0.003397027600849257 0.0034345664582361027 3.75388573868457e-05
0.30859375 0.0033755274261603376 0.0034189635801762566 4.343615401591894e-05
0.310546875 0.0033542976939203357 0.0034033607021164104 4.906300819607469e-05
0.3125 0.0033333333333333335 0.0033877578240565642 5.442449072323068e-05
0.314453125 0.0033126293995859213 0.003372154945996718 5.952554641079676e-05
0.31640625 0.0032921810699588477 0.003356552067936872 6.437099797802423e-05
0.318359375 0.0032719836400817996 0.0033409491898770257 6.89655497952261e-05
0.3203125 0.0032520325203252032 0.0033253463118171796 7.331379149197632e-05
0.322265625 0.0032323232323232323 0.0033097434337573334 7.742020143410109e-05
0.32421875 0.00321285140562249 0.0032941405556974872 8.128915007499715e-05
0.326171875 0.003193612774451098 0.003278537677637641 8.492490318654303e-05
0.328125 0.0031746031746031746 0.003262934799577795 8.833162497462032e-05
0.330078125 0.003155818540433925 0.0032473319215179488 9.151338108402381e-05
0.33203125 0.003137254901960784 0.0032317290434581026 9.447414149731841e-05
0.333984375 0.0031189083820662767 0.0032161261653982564 9.721778333197971e-05
0.3359375 0.0031007751937984496 0.0032005232873384103 9.97480935399607e-05
0.337890625 0.0030828516377649326 0.003184920409278564 0.00010206877151363149
0.33984375 0.0030651340996168583 0.003169317531218718 0.0001041834316018596
0.341796875 0.0030476190476190477 0.0031537146531588718 0.00010609560553982407
0.34375 0.0030303030303030303 0.0031381117750990256 0.00010780874479599531
0.345703125 0.0030131826741996233 0.0031225088970391794 0.00010932622283955614
0.34765625 0.00299625468164794 0.0031069060189793333 0.00011065133733139309
0.349609375 0.0029795158286778397 0.003091303140919487 0.00011178731224164738
0.3515625 0.0029629629629629632 0.003075700262859641 0.00011273729989667771
0.353515625 0.0029465930018416206 0.003060097384799795 0.00011350438295817424
0.35546875 0.002930402930402931 0.0030444945067399486 0.0001140915763370178
0.357421875 0.0029143897996357013 0.0030288916286801025 0.0001145018290444012
0.359375 0.002898550724637681 0.0030132887506202563 0.00011473802598257511
0.361328125 0.002882882882882883 0.00299768587256041 0.00011480298967752722
0.36328125 0.0028673835125448033 0.002982082994500564 0.00011469948195576068
0.365234375 0.00285204991087344 0.002966480116440718 0.00011443020556727761
0.3671875 0.0028368794326241132 0.0029508772383808717 0.00011399780575675842
0.369140625 0.002821869488536155 0.0029352743603210255 0.00011340487178487053
0.37109375 0.002807017543859649 0.0029196714822611793 0.00011265393840153041
0.373046875 0.002792321116928447 0.002904068604201333 0.00011174748727288625
0.375 0.0027777777777777775 0.002888465726141487 0.00011068794836370955
0.376953125 0.0027633851468048362 0.002872862848081641 0.00010947770127680461
0.37890625 0.00274914089347079 0.0028572599700217947 0.00010811907655100452
0.380859375 0.002735042735042735 0.0028416570919619485 0.00010661435691921347
0.3828125 0.0027210884353741495 0.0028260542139021023 0.00010496577852795288
0.384765625 0.0027072758037225042 0.002810451335842256 0.00010317553211975196
0.38671875 0.0026936026936026937 0.00279484845778241 0.00010124576417971628
0.388671875 0.002680067001675042 0.002779245579722564 9.917857804752185e-05
0.390625 0.0026666666666666666 0.0027636427016627177 9.697603499605112e-05
0.392578125 0.0026533996683250414 0.0027480398236028715 9.464015527783009e-05
0.39453125 0.0026402640264026403 0.0027324369455430254 9.217291914038507e-05
0.396484375 0.002627257799671593 0.002716834067483179 8.957626781158634e-05
0.3984375 0.00261437908496732 0.002701231189423333 8.685210445601296e-05
0.400390625 0.0026016260162601626 0.002685628311363487 8.400229510332428e-05
0.40234375 0.002588996763754045 0.0026700254333036407 8.10286695495958e-05
0.404296875 0.0025764895330112722 0.0026544225552437946 7.793302223252233e-05
0.40625 0.002564102564102564 0.0026388196771839484 7.471711308138429e-05
0.408203125 0.002551834130781499 0.0026232167991241022 7.138266834260309e-05
0.41015625 0.00253968253968254 0.002607613921064256 6.793138138171595e-05
0.412109375 0.0025276461295418644 0.00259201104300441 6.436491346254554e-05
0.4140625 0.0025157232704402514 0.0025764081649445637 6.0684894504312286e-05
0.416015625 0.002503912363067293 0.0025608052868847176 5.6892923817424695e-05
0.41796875 0.00249221183800623 0.0025452024088248714 5.299057081864121e-05
0.419921875 0.00248062015503876 0.0025295995307650252 4.8979375726265414e-05
0.421875 0.0024691358024691358 0.002513996652705179 4.486085023604333e-05
0.423828125 0.002457757296466974 0.002498393774645333 4.063647817835903e-05
0.42578125 0.002446483180428135 0.0024827908965854868 3.6307716157351917e-05
0.427734375 0.00243531202435312 0.0024671880185256406 3.187599417252057e-05
0.4296875 0.0024242424242424242 0.0024515851404657944 2.7342716223370186e-05
0.431640625 0.0024132730015082957 0.0024359822624059483 2.2709260897652538e-05
0.43359375 0.0024024024024024023 0.002420379384346102 1.7976981943699805e-05
0.435546875 0.002391629297458894 0.002404776506286256 1.3147208827361898e-05
0.4375 0.0023809523809523807 0.0023891736282264098 8.22124727402904e-06
0.439453125 0.0023703703703703703 0.0023735707501665636 3.2003797961932708e-06
0.44140625 0.002359882005899705 0.0023579678721067174 1.914133792987535e-06
0.443359375 0.002349486049926579 0.0023423649940468713 7.121055879707669e-06
0.4453125 0.0023391812865497076 0.002326762115987025 1.2419170562682526e-05
0.447265625 0.002328966521106259 0.002311159237927179 1.7807283179079904e-05
0.44921875 0.002318840579710145 0.002295556359867333 2.3284219842812075e-05
0.451171875 0.002308802308802309 0.0022799534818074866 2.884882699482217e-05
0.453125 0.0022988505747126436 0.0022643506037476405 3.449997096500318e-05
0.455078125 0.0022889842632331904 0.0022487477256877943 4.0236537545396134e-05
0.45703125 0.0022792022792022795 0.002233144847627948 4.605743157433135e-05
0.458984375 0.0022695035460992908 0.002217541969568102 5.196157653118878e-05
0.4609375 0.0022598870056497176 0.002201939091508256 5.794791414146178e-05
0.462890625 0.0022503516174402246 0.0021863362134484097 6.401540399181499e-05
0.46484375 0.002240896358543417 0.0021707333353885635 7.016302315485373e-05
0.466796875 0.0022315202231520223 0.0021551304573287173 7.6389765823305e-05
0.46875 0.0022222222222222222 0.002139527579268871 8.269464295335106e-05
0.470703125 0.0022130013831258644 0.002123924701209025 8.90766819168394e-05
0.47265625 0.002203856749311295 0.002108321823149179 9.553492616211617e-05
0.474609375 0.0021947873799725653 0.0020927189450893327 0.00010206843488323259
0.4765625 0.002185792349726776 0.0020771160670294865 0.00010867628269728945
0.478515625 0.00217687074829932 0.0020615131889696403 0.00011535755932967975
0.48046875 0.0021680216802168026 0.002045910310909794 0.00012211136930700842
0.482421875 0.0021592442645074223 0.002030307432849948 0.0001289368316574743
0.484375 0.002150537634408602 0.002014704554790102 0.0001358330796185003
0.486328125 0.0021419009370816596 0.0019991016767302557 0.00014279926035140394
0.48828125 0.0021333333333333334 0.0019834987986704095 0.0001498345346629239
0.490234375 0.0021248339973439574 0.0019678959206105634 0.00015693807673339407
0.4921875 0.002116402116402116 0.0019522930425507172 0.0001641090738513989
0.494140625 0.002108036890645586 0.001936690164490871 0.0001713467261547151
0.49609375 0.002099737532808399 0.0019210872864310249 0.00017865024637737405
0.498046875 0.002091503267973856 0.0019054844083711787 0.00018601885960267727
0.4990253485812133 0.0020874023125844114 nan nan
0.5 0.0020833333333333333 0.0019420474565827511 0.00014128587675058218
0.501953125 0.0020752269779507134 0.001938157618634593 0.00013706935931612034
0.50390625 0.0020671834625322996 0.001934267780686435 0.00013291568184586465
0.505859375 0.002059202059202059 0.0019303779427382768 0.00012882411646378223
0.5078125 0.0020512820512820513 0.0019264881047901185 0.00012479394649193279
0.509765625 0.0020434227330779053 0.0019225982668419604 0.00012082446623594488
0.51171875 0.002035623409669211 0.0019187084288938023 0.00011691498077540888
0.513671875 0.0020278833967046894 0.0019148185909456442 0.00011306480575904517
0.515625 0.00202020202020202 0.001910928752997486 0.00010927326720453412
0.517578125 0.002012578616352201 0.001907038915049328 0.00010553970130287318
0.51953125 0.0020050125313283208 0.0019031490771011699 0.0001018634542271509
0.521484375 0.0019975031210986267 0.0018992592391530116 9.824388194561509e-05
0.5234375 0.001990049751243781 0.0018953694012048535 9.468035003892751e-05
0.525390625 0.001982651796778191 0.0018914795632566954 9.117223352149558e-05
0.52734375 0.0019753086419753087 0.0018875897253085373 8.771891666677144e-05
0.529296875 0.0019680196801968018 0.0018836998873603792 8.431979283642262e-05
0.53125 0.00196078431372549 0.001879810049412221 8.097426431326912e-05
0.533203125 0.0019536019536019536 0.001875920211464063 7.768174213789066e-05
0.53515625 0.00194647201946472 0.0018720303735159046 7.444164594881545e-05
0.537109375 0.0019393939393939393 0.0018681405355677465 7.125340382619283e-05
0.5390625 0.001932367149758454 0.0018642506976195884 6.811645213886564e-05
0.541015625 0.0019253910950661854 0.0018603608596714303 6.503023539475511e-05
0.54296875 0.0019184652278177458 0.0018564710217232722 6.199420609447363e-05
0.544921875 0.0019115890083632018 0.0018525811837751141 5.9007824588087725e-05
0.546875 0.0019047619047619048 0.001848691345826956 5.607055893494875e-05
0.548828125 0.0018979833926453143 0.0018448015078787977 5.318188476651658e-05
0.55078125 0.0018912529550827422 0.0018409116699306396 5.034128515210264e-05
0.552734375 0.001884570082449941 0.0018370218319824815 4.754825046745961e-05
0.5546875 0.0018779342723004694 0.0018331319940343234 4.4802278266146056e-05
0.556640625 0.0018713450292397662 0.0018292421560861653 4.210287315360088e-05
0.55859375 0.0018648018648018648 0.0018253523181380072 3.944954666385762e-05
0.560546875 0.0018583042973286876 0.001821462480189849 3.6841817138838495e-05
0.5625 0.0018518518518518517 0.0018175726422416908 3.427920961016095e-05
0.564453125 0.001845444059976932 0.0018136828042935327 3.176125568339931e-05
0.56640625 0.0018390804597701149 0.0018097929663453746 2.9287493424740322e-05
0.568359375 0.0018327605956471936 0.0018059031283972164 2.685746724997713e-05
0.5703125 0.0018264840182648401 0.0018020132904490583 2.447072781578178e-05
0.572265625 0.0018202502844141069 0.0017981234525009002 2.2126831913206642e-05
0.57421875 0.0018140589569160996 0.0017942336145527421 1.9825342363357507e-05
0.576171875 0.001807909604519774 0.0017903437766045838 1.7565827915190166e-05
0.578125 0.0018018018018018018 0.0017864539386564257 1.534786314537611e-05
0.580078125 0.0017957351290684624 0.0017825641007082676 1.3171028360194808e-05
0.58203125 0.0017897091722595079 0.0017786742627601095 1.1034909499398364e-05
0.583984375 0.0017837235228539577 0.0017747844248119514 8.93909804200628e-06
0.5859375 0.0017777777777777779 0.0017708945868637933 6.883190913984554e-06
0.587890625 0.0017718715393133999 0.0017670047489156352 4.866790397764671e-06
0.58984375 0.0017660044150110375 0.0017631149109674769 2.889504043560639e-06
0.591796875 0.0017601760176017601 0.0017592250730193188 9.509445824413404e-07
0.59375 0.0017543859649122805 0.0017553352350711607 9.492701588801646e-07
0.595703125 0.0017486338797814208 0.0017514453971230026 2.811517341581816e-06
0.59765625 0.0017429193899782135 0.0017475555591748445 4.636169196631018e-06
0.599609375 0.001737242128121607 0.0017436657212266864 6.423593105079348e-06
0.6015625 0.0017316017316017318 0.0017397758832785283 8.174151676796455e-06
0.603515625 0.001725997842502697 0.00173588604533037 9.888202827673057e-06
0.60546875 0.0017204301075268817 0.0017319962073822119 1.1566099855330131e-05
0.607421875 0.0017148981779206859 0.0017281063694340537 1.3208191513367894e-05
0.609375 0.0017094017094017094 0.0017242165314858956 1.4814822084186245e-05
0.611328125 0.0017039403620873268 0.0017203266935377375 1.63863314504107e-05
0.61328125 0.0016985138004246285 0.0017164368555895794 1.7923055164950933e-05
0.615234375 0.0016931216931216932 0.0017125470176414213 1.9425324519728145e-05
0.6171875 0.0016877637130801688 0.001708657179693263 2.089346661309421e-05
0.619140625 0.0016824395373291271 0.001704767341745105 2.2327804415977776e-05
0.62109375 0.0016771488469601678 0.0017008775037969468 2.3728656836778965e-05
0.623046875 0.001671891327063741 0.0016969876658487887 2.5096338785047818e-05
0.625 0.0016666666666666668 0.0016930978279006306 2.6431161233963834e-05
0.626953125 0.0016614745586708203 0.0016892079899524723 2.773343128165194e-05
0.62890625 0.0016563146997929607 0.0016853181520043144 2.900345221135375e-05
0.630859375 0.0016511867905056761 0.001681428314056156 3.0241523550479958e-05
0.6328125 0.0016460905349794238 0.001677538476107998 3.1447941128574146e-05
0.634765625 0.001641025641025641 0.0016736486381598399 3.262299713419894e-05
0.63671875 0.0016359918200408998 0.0016697588002116818 3.3766980170781957e-05
0.638671875 0.0016309887869520897 0.0016658689622635237 3.488017531143393e-05
0.640625 0.0016260162601626016 0.0016619791243153654 3.596286415276373e-05
0.642578125 0.0016210739614994933 0.0016580892863672075 3.701532486771416e-05
0.64453125 0.0016161616161616162 0.0016541994484190491 3.803783225743299e-05
0.646484375 0.0016112789526686808 0.001650309610470891 3.903065780221028e-05
0.6484375 0.001606425702811245 0.001646419772522733 3.9994069711487895e-05
0.650390625 0.0016016016016016017 0.0016425299345745748 4.092833297297317e-05
0.65234375 0.001596806387225549 0.0016386400966264167 4.183370940086771e-05
0.654296875 0.0015920398009950248 0.0016347502586782584 4.27104576832336e-05
0.65625 0.0015873015873015873 0.0016308604207301005 4.3558833428513234e-05
0.658203125 0.0015825914935707222 0.0016269705827819422 4.437908921122e-05
0.66015625 0.0015779092702169625 0.0016230807448337841 4.517147461682164e-05
0.662109375 0.0015732546705998034 0.001619190906885626 4.5936236285822616e-05
0.6640625 0.001568627450980392 0.001615301068937468 4.6673617957075815e-05
0.666015625 0.0015640273704789834 0.0016114112309893098 4.738386051032642e-05
0.66796875 0.0015594541910331384 0.0016075213930411515 4.8067202008013126e-05
0.669921875 0.001554907677356657 0.0016036315550929936 4.87238777363366e-05
0.671875 0.0015503875968992248 0.0015997417171448353 4.9354120245610495e-05
0.673828125 0.0015458937198067632 0.0015958518791966772 4.995815938991393e-05
0.67578125 0.0015414258188824663 0.001591962041248519 5.053622236605277e-05
0.677734375 0.001536983669548511 0.001588072203300361 5.1088533751849925e-05
0.6796875 0.0015325670498084292 0.0015841823653522029 5.16153155437737e-05
0.681640625 0.0015281757402101242 0.0015802925274040446 5.2116787193920346e-05
0.68359375 0.0015238095238095239 0.0015764026894558867 5.259316564636281e-05
0.685546875 0.001519468186134853 0.0015725128515077283 5.3044665372875425e-05
0.6875 0.0015151515151515152 0.0015686230135595702 5.347149840805509e-05
0.689453125 0.0015108593012275733 0.0015647331756114121 5.387387438383884e-05
0.69140625 0.0015065913370998117 0.001560843337663254 5.425200056344238e-05
0.693359375 0.0015023474178403756 0.001556953499715096 5.460608187472034e-05
0.6953125 0.00149812734082397 0.0015530636617669376 5.493632094296752e-05
0.697265625 0.0014939309056956117 0.0015491738238187797 5.524291812316804e-05
0.69921875 0.0014897579143389199 0.0015452839858706214 5.552607153170154e-05
0.701171875 0.0014856081708449396 0.0015413941479224633 5.578597707752374e-05
0.703125 0.0014814814814814816 0.0015375043099743052 5.602282849282358e-05
0.705078125 0.0014773776546629731 0.001533614472026147 5.623681736317398e-05
0.70703125 0.0014732965009208103 0.001529724634077989 5.642813315717872e-05
0.708984375 0.0014692378328741965 0.0015258347961298307 5.659696325563423e-05
0.7109375 0.0014652014652014654 0.0015219449581816728 5.674349298020738e-05
0.712890625 0.0014611872146118722 0.0015180551202335145 5.686790562164229e-05
0.71484375 0.0014571948998178506 0.0015141652822853564 5.697038246750574e-05
0.716796875 0.0014532243415077202 0.0015102754443371983 5.7051102829478026e-05
0.71875 0.0014492753623188406 0.0015063856063890402 5.711024407019957e-05
0.720703125 0.0014453477868112015 0.001502495768440882 5.714798162968055e-05
0.72265625 0.0014414414414414415 0.0014986059304927237 5.716448905128228e-05
0.724609375 0.0014375561545372866 0.0014947160925445659 5.715993800727926e-05
0.7265625 0.0014336917562724016 0.0014908262545964075 5.713449832400589e-05
0.728515625 0.0014298480786416443 0.0014869364166482494 5.708833800660519e-05
0.73046875 0.00142602495543672 0.0014830465787000913 5.702162326337123e-05
0.732421875 0.001422222222222222 0.0014791567407519332 5.693451852971116e-05
0.734375 0.0014184397163120566 0.0014752669028037751 5.6827186491718515e-05
0.736328125 0.0014146772767462423 0.0014713770648556168 5.6699788109374535e-05
0.73828125 0.0014109347442680775 0.0014674872269074587 5.655248263938123e-05
0.740234375 0.001407211961301671 0.0014635973889593006 5.638542765762952e-05
0.7421875 0.0014035087719298245 0.0014597075510111425 5.619877908131805e-05
0.744140625 0.0013998250218722659 0.0014558177130629844 5.599269119071853e-05
0.74609375 0.0013961605584642235 0.0014519278751148263 5.576731665060284e-05
0.748046875 0.001392515230635335 0.0014480380371666682 5.552280653133316e-05
0.75 0.0013888888888888887 0.0014441481992185099 5.525931032962115e-05
0.751953125 0.0013852813852813853 0.001440258361270352 5.497697598896671e-05
0.75390625 0.0013816925734024181 0.0014363685233221937 5.467594991977556e-05
0.755859375 0.0013781223083548665 0.0014324786853740356 5.435637701916912e-05
0.7578125 0.001374570446735395 0.0014285888474258775 5.401840069048239e-05
0.759765625 0.0013710368466152527 0.0014246990094777194 5.366216286246668e-05
0.76171875 0.0013675213675213675 0.0014208091715295613 5.328780400819374e-05
0.763671875 0.0013640238704177325 0.001416919333581403 5.289546316367046e-05
0.765625 0.0013605442176870747 0.001413029495633245 5.248527794617032e-05
0.767578125 0.0013570822731128077 0.0014091396576850867 5.205738457227907e-05
0.76953125 0.0013536379018612521 0.0014052498197369286 5.1611917875676525e-05
0.771484375 0.001350210970464135 0.0014013599817887705 5.114901132463557e-05
0.7734375 0.0013468013468013469 0.0013974701438406124 5.066879703926556e-05
0.775390625 0.001343408900083963 0.0013935803058924543 5.017140580849131e-05
0.77734375 0.001340033500837521 0.001389690467944296 4.965696710677501e-05
0.779296875 0.001336675020885547 0.0013858006299961381 4.912560911059108e-05
0.78125 0.0013333333333333333 0.0013819107920479798 4.8577458714646514e-05
0.783203125 0.0013300083125519534 0.0013780209540998217 4.801264154786827e-05
0.78515625 0.0013266998341625207 0.0013741311161516636 4.743128198914288e-05
0.787109375 0.0013234077750206782 0.0013702412782035055 4.683350318282725e-05
0.7890625 0.0013201320132013201 0.0013663514402553474 4.6219427054027245e-05
0.791015625 0.001316872427983539 0.001362461602307189 4.558917432365009e-05
0.79296875 0.0013136288998357964 0.0013585717643590312 4.494286452323476e-05
0.794921875 0.0013104013104013104 0.0013546819264108729 4.428061600956243e-05
0.796875 0.00130718954248366 0.0013507920884627148 4.3602545979054726e-05
0.798828125 0.0013039934800325999 0.0013469022505145567 4.29087704819568e-05
0.80078125 0.0013008130081300813 0.0013430124125663983 4.2199404436317044e-05
0.802734375 0.0012976480129764801 0.0013391225746182405 4.147456164176034e-05
0.8046875 0.0012944983818770225 0.0013352327366700821 4.0734354793059684e-05
0.806640625 0.00129136400322841 0.0013313428987219243 3.997889549351417e-05
0.80859375 0.0012882447665056361 0.001327453060773766 3.920829426812982e-05
0.810546875 0.001285140562248996 0.0013235632228256078 3.8422660576611836e-05
0.8125 0.001282051282051282 0.0013196733848774497 3.762210282616768e-05
0.814453125 0.0012789768185451638 0.0013157835469292914 3.680672838412766e-05
0.81640625 0.0012759170653907496 0.0013118937089811335 3.597664359038396e-05
0.818359375 0.0012728719172633255 0.0013080038710329752 3.5131953769649725e-05
0.8203125 0.00126984126984127 0.0013041140330848173 3.427276324354726e-05
0.822265625 0.001266825019794141 0.001300224195136659 3.3399175342517995e-05
0.82421875 0.0012638230647709322 0.001296334357188501 3.2511292417568716e-05
0.826171875 0.0012608353033884947 0.0012924445192403428 3.160921585184805e-05
0.828125 0.0012578616352201257 0.0012885546812921845 3.069304607205875e-05
0.830078125 0.0012549019607843135 0.0012846648433440266 2.9762882559713046e-05
0.83203125 0.0012519561815336464 0.0012807750053958683 2.8818823862221832e-05
0.833984375 0.001249024199843872 0.0012768851674477104 2.786096760383841e-05
0.8359375 0.001246105919003115 0.001272995329499552 2.6889410496436965e-05
0.837890625 0.0012432012432012432 0.001269105491551394 2.5904248350150762e-05
0.83984375 0.00124031007751938 0.0012652156536032359 2.4905576083855945e-05
0.841796875 0.0012374323279195668 0.0012613258156550775 2.3893487735510708e-05
0.84375 0.0012345679012345679 0.0012574359777069197 2.286807647235178e-05
0.845703125 0.0012317167051578138 0.0012535461397587613 2.182943460094758e-05
0.84765625 0.001228878648233487 0.0012496563018106034 2.0777653577116507e-05
0.849609375 0.0012260536398467432 0.0012457664638624451 1.971282401570188e-05
0.8515625 0.0012232415902140674 0.001241876625914287 1.863503570021961e-05
0.853515625 0.0012204424103737605 0.001237986787966129 1.7544377592368376e-05
0.85546875 0.00121765601217656 0.0012340969500179706 1.6440937841410595e-05
0.857421875 0.0012148823082763856 0.0012302071120698127 1.5324803793427154e-05
0.859375 0.0012121212121212121 0.0012263172741216544 1.419606200044228e-05
0.861328125 0.0012093726379440665 0.0012224274361734965 1.3054798229430011e-05
0.86328125 0.0012066365007541479 0.0012185375982253382 1.1901097471190333e-05
0.865234375 0.0012039127163280662 0.00121464776027718 1.0735043949113877e-05
0.8671875 0.0012012012012012011 0.001210757922329022 9.556721127820843e-06
0.869140625 0.001198501872659176 0.0012068680843808637 8.366211721687593e-06
0.87109375 0.001195814648729447 0.0012029782464327058 7.163597703258766e-06
0.873046875 0.0011931394481730052 0.0011990884084845475 5.9489603115422864e-06
0.875 0.0011904761904761904 0.0011951985705363894 4.722380060198997e-06
0.876953125 0.0011878247958426132 0.0011913087325882313 3.4839367456180118e-06
0.87890625 0.0011851851851851852 0.0011874188946400732 2.2337094548879888e-06
0.880859375 0.0011825572801182557 0.001183529056691915 9.71776573659329e-07
0.8828125 0.0011799410029498525 0.0011796392187437567 3.0178420609575443e-07
0.884765625 0.001177336276674025 0.0011757493807955989 1.5868958784261665e-06
0.88671875 0.0011747430249632895 0.0011718595428474405 2.8834821158489447e-06
0.888671875 0.0011721611721611722 0.0011679697048992824 4.191467261889731e-06
0.890625 0.0011695906432748538 0.0011640798669511243 5.5107763237294966e-06
0.892578125 0.0011670313639679066 0.0011601900290029662 6.8413349649403855e-06
0.89453125 0.0011644832605531294 0.0011563001910548081 8.183069498321309e-06
0.896484375 0.0011619462599854757 0.0011524103531066498 9.53590687882591e-06
0.8984375 0.0011594202898550724 0.001148520515158492 1.0899774696580518e-05
0.900390625 0.0011569052783803326 0.0011446306772103336 1.2274601169999034e-05
0.90234375 0.0011544011544011544 0.0011407408392621755 1.3660315138978906e-05
0.904296875 0.0011519078473722104 0.0011368510013140174 1.505684605819296e-05
0.90625 0.0011494252873563218 0.0011329611633658593 1.6464123990462534e-05
0.908203125 0.0011469534050179211 0.0011290713254177012 1.788207960021996e-05
0.91015625 0.0011444921316165952 0.0011251814874695429 1.931064414705235e-05
0.912109375 0.0011420413990007139 0.001121291649521385 2.0749749479328887e-05
0.9140625 0.0011396011396011397 0.0011174018115732267 2.2199328027913082e-05
0.916015625 0.0011371712864250178 0.0011135119736250686 2.365931279994923e-05
0.91796875 0.0011347517730496454 0.0011096221356769105 2.5129637372734923e-05
0.919921875 0.001132342533616419 0.0011057322977287524 2.661023588766665e-05
0.921875 0.0011299435028248588 0.0011018424597805943 2.8101043044264544e-05
0.923828125 0.001127554615926709 0.001097952621832436 2.960199409427302e-05
0.92578125 0.0011251758087201123 0.001094062783884278 3.1113024835834275e-05
0.927734375 0.0011228070175438596 0.0010901729459361197 3.263407160773984e-05
0.9296875 0.0011204481792717086 0.0010862831079879616 3.416507128374698e-05
0.931640625 0.0011180992313067786 0.0010823932700398035 3.5705961266975115e-05
0.93359375 0.0011157601115760112 0.0010785034320916454 3.725667948436574e-05
0.935546875 0.001113430758524704 0.0010746135941434873 3.881716438121677e-05
0.9375 0.0011111111111111111 0.001070723756195329 4.038735491578211e-05
0.939453125 0.001108801108801109 0.0010668339182471711 4.196719055393782e-05
0.94140625 0.0011065006915629322 0.0010629440802990128 4.3556611263919406e-05
0.943359375 0.0011042097998619738 0.0010590542423508547 4.515555751111915e-05
0.9453125 0.0011019283746556475 0.0010551644044026966 4.676397025295091e-05
0.947265625 0.0010996563573883163 0.0010512745664545385 4.838179093377779e-05
0.94921875 0.0010973936899862826 0.0010473847285063804 5.0008961479902246e-05
0.951171875 0.0010951403148528405 0.001043494890558222 5.164542429461844e-05
0.953125 0.001092896174863388 0.0010396050526100642 5.32911222533238e-05
0.955078125 0.0010906612133606 0.0010357152146619059 5.494599869869409e-05
0.95703125 0.00108843537414966 0.0010318253767137478 5.660999743591229e-05
0.958984375 0.0010862186014935504 0.0010279355387655897 5.828306272796075e-05
0.9609375 0.0010840108401084013 0.0010240457008174316 5.996513929096975e-05
0.962890625 0.0010818120351588911 0.0010201558628692734 6.165617228961768e-05
0.96484375 0.0010796221322537112 0.0010162660249211151 6.335610733259603e-05
0.966796875 0.0010774410774410774 0.0010123761869729572 6.506489046812012e-05
0.96875 0.001075268817204301 0.001008486349024799 6.678246817950215e-05
0.970703125 0.0010731052984574113 0.0010045965110766408 6.85087873807705e-05
0.97265625 0.0010709504685408298 0.0010007066731284827 7.02437954123471e-05
0.974609375 0.0010688042752171009 0.0009968168351803246 7.198744003677625e-05
0.9765625 0.0010666666666666667 0.0009929269972321665 7.37396694345002e-05
0.978515625 0.0010645375914836992 0.0009890371592840082 7.550043219969101e-05
0.98046875 0.0010624169986719787 0.0009851473213358503 7.726967733612841e-05
0.982421875 0.0010603048376408217 0.000981257483387692 7.904735425312971e-05
0.984375 0.001058201058201058 0.0009773676454395339 8.083341276152417e-05
0.986328125 0.001056105610561056 0.0009734778074913758 8.262780306968025e-05
0.98828125 0.001054018445322793 0.0009695879695432177 8.443047577957538e-05
0.990234375 0.001051939513477975 0.0009656981315950595 8.624138188291551e-05
0.9921875 0.0010498687664041995 0.0009618082936469015 8.806047275729798e-05
0.994140625 0.0010478061558611656 0.0009579184556987432 8.988770016242248e-05
0.99609375 0.001045751633986928 0.0009540286177505851 9.172301623634293e-05
0.998046875 0.0010437051532941944 0.000950138779802427 9.356637349176747e-05
0.9990253485812133 0.0010426829190530664 nan nan


==> data/dot_data.dat <==
x target fit err
0.0 0.9977246871444819 1.030697331678629 0.032972644534147055
0.00390625 1.0 1.0227900356644042 0.022790035664404185
0.0078125 0.9943117178612101 1.0148827396501794 0.0205710217889693
0.01171875 0.9908987485779313 1.0069754436359546 0.016076695058023338
0.015625 0.987485779294656 0.9990681476217299 0.011582368327073933
0.01953125 0.9840728100113773 0.9911608516075051 0.007088041596127859
0.0234375 0.9795221843003445 0.9832535555932804 0.003731371292935881
0.02734375 0.9761092150170659 0.9753462595790556 0.0007629554380103043
0.03125 0.9715585893060299 0.9674389635648308 0.004119625741199062
0.03515625 0.96587030716724 0.959531667550606 0.006338639616633945
0.0390625 0.961319681456204 0.9516243715363814 0.009695309919822592
0.04296875 0.9556313993174071 0.9437170755221566 0.011914323795250592
0.046875 0.9499431171786138 0.9358097795079318 0.014133337670682034
0.05078125 0.9442548350398206 0.9279024834937071 0.016352351546113475
0.0546875 0.9374288964732699 0.9199951874794823 0.0174337089937876
0.05859375 0.9306029579067124 0.9120878914652575 0.018515066441454953
0.0625 0.9237770193401582 0.9041805954510327 0.019596423889125525
0.06640625 0.9158134243458504 0.8962732994368079 0.019540124909042556
0.0703125 0.907849829351539 0.8883660034225832 0.01948382592895581
0.07421875 0.8998862343572241 0.8804587074083584 0.019427526948865737
0.078125 0.8907849829351556 0.8725514113941336 0.01823357154102201
0.08203125 0.8805460750853228 0.8646441153799089 0.01590195970541386
0.0859375 0.8703071672355002 0.8567368193656841 0.013570347869816035
0.08984375 0.8589306029579067 0.8488295233514593 0.01010107960644735
0.09375 0.84755403868032 0.8409222273372345 0.006631811343085436
0.09765625 0.8350398179749726 0.8330149313230099 0.002024886651962765
0.1015625 0.8225255972696287 0.8251076353087851 0.0025820380391563535
0.10546875 0.8077360637087634 0.8172003392945603 0.009464275585796877
0.109375 0.792946530147898 0.8092930432803356 0.016346513132437623
0.11328125 0.7770193401592752 0.8013857472661108 0.024366407106835575
0.1171875 0.7599544937428918 0.793478451251886 0.03352395750899417
0.12109375 0.7428896473265083 0.7855711552376612 0.04268150791115288
0.125 0.7235494880546103 0.7438600013378645 0.020310513283254172
0.12890625 0.7030716723549516 0.7154219366921402 0.012350264337188555
0.1328125 0.6825938566552928 0.6869838720464159 0.004390015391123048
0.13671875 0.6598407281001195 0.6585458074006916 0.0012949206994279372
0.140625 0.6359499431171819 0.6301077427549674 0.0058422003622145
0.14453125 0.6109215017064871 0.6016696781092431 0.009251823597243969
0.1484375 0.5847554038680352 0.5732316134635188 0.011523790404516343
0.15234375 0.5563139931740649 0.5447935488177945 0.01152044435627042
0.15625 0.5278725824800948 0.5163554841720703 0.011517098308024498
0.16015625 0.498293515358364 0.487917419526346 0.01037609583201804
0.1640625 0.46643913538111514 0.45947935488062175 0.0069597805004933955
0.16796875 0.43458475540386976 0.43104129023489746 0.003543465168972304
0.171875 0.4015927189988602 0.40260322558917316 0.0010105065903129873
0.17578125 0.3686006825938575 0.3741651609434489 0.005564478349591451
0.1796875 0.3344709897610906 0.34572709629772463 0.011256106536634058
0.18359375 0.30034129692833056 0.3172890316520004 0.01694773472366984
0.1875 0.2673492605233244 0.2665529009936323 0.0007963595296920922
0.19140625 0.2343572241183149 0.23503981796488646 0.000682593846571572
0.1953125 0.2025028441410729 0.2035267349361406 0.0010238907950677056
0.19921875 0.17292377701934206 0.17201365190739476 0.0009101251119472964
0.203125 0.14448236632537195 0.14448236632537195 0.0
0.20703125 0.11945392491467366 0.11945392491467366 0.0
0.2109375 0.09670079635950031 0.09670079635950031 0.0
0.21484375 0.07736063708760228 0.07736063708760228 0.0
0.21875 0.06257110352673696 0.06257110352673696 0.0
0.22265625 0.05005688282138606 0.05005688282138606 0.0
0.2265625 0.0398179749715601 0.0398179749715601 0.0
0.23046875 0.03185437997724875 0.03185437997724875 0.0
0.234375 0.02616609783845199 0.02582480090449218 0.00034129693395981014
0.23828125 0.021615472127415956 0.022070534696814578 0.00045506256939862114
0.2421875 0.01820250284414415 0.018316268489136974 0.00011376564499282482
0.24609375 0.014789533560865318 0.014562002281459369 0.00022753127940594933
0.25 0.012514220705347393 0.012040197191625301 0.0004740235137220914
0.25390625 0.011376564277586675 0.010834823119346111 0.0005417411582405631
0.2578125 0.009101251422068564 0.009629449047066922 0.000528197624998358
0.26171875 0.007963594994314682 0.008424074974787732 0.0004604799804730497
0.265625 0.006825938566550637 0.007218700902508542 0.00039276233595790435
0.26953125 0.005688282138796756 0.006013326830229352 0.0003250446914325961
0.2734375 0.004550625711036037 0.004807952757950162 0.0002573270469141244
0.27734375 0.004550625711036037 0.0036025786856709718 0.0009480470253650656
0.28125 0.0034129692832786445 0.00341296928110435 2.174294598533688e-12
0.28515625 0.0034129692832786445 0.0030472940007439785 0.000365675282534666
0.2890625 0.0022753128555179263 0.002681618720383607 0.00040630586486568084
0.29296875 0.0022753128555179263 0.0023159434400232357 4.063058450530944e-05
0.296875 0.0022753128555179263 0.0019502681596628643 0.00032504469585506197
0.30078125 0.0011376564277607185 0.001584592879302493 0.00044693645154177445
0.3046875 0.0011376564277607185 0.0012189175989421215 8.126117118140304e-05
0.30859375 0.0011376564277607185 0.0008532423185817501 0.00028441410917896836
0.3125 0.0011376564277607185 0.000284414104759545 0.0008532423230011735
0.31640625 0.0011376564277607185 0.00028441410475103616 0.0008532423230096823
0.3203125 0.0 0.00028441410474252735 0.00028441410474252735
0.32421875 0.0 0.00028441410473401853 0.00028441410473401853
0.328125 0.0 0.0002844141047255097 0.0002844141047255097
0.33203125 0.0 0.0002844141047170009 0.0002844141047170009
0.3359375 0.0 0.00028441410470849207 0.00028441410470849207
0.33984375 0.0 0.00028441410469998325 0.00028441410469998325
0.34375 0.0 0.00028441410469147443 0.00028441410469147443
0.34765625 0.0 0.0002844141046829656 0.0002844141046829656
0.3515625 0.0 0.0002844141046744568 0.0002844141046744568
0.35546875 0.0 0.000284414104665948 0.000284414104665948
0.359375 0.0 0.00028441410465743916 0.00028441410465743916
0.36328125 0.0 0.00028441410464893034 0.00028441410464893034
0.3671875 0.0011376564277607185 0.0002844141046404215 0.0008532423231202969
0.37109375 0.0011376564277607185 0.0002844141046319127 0.0008532423231288058
0.375 0.0011376564277607185 0.00047402350938807736 0.0006636329183726411
0.37890625 0.0011376564277607185 0.001313722301298322 0.00017606587353760357
0.3828125 0.0022753128555179263 0.0021534210932085667 0.00012189176230935957
0.38671875 0.0022753128555179263 0.0029931198851188114 0.0007178070296008851
0.390625 0.0034129692832786445 0.003832818677029056 0.00041984939375041153
0.39453125 0.004550625711036037 0.004672517468939301 0.00012189175790326343
0.3984375 0.005688282138796756 0.005512216260849545 0.00017606587794721015
0.40234375 0.006825938566550637 0.00635191505275979 0.0004740235137908472
0.40625 0.007963594994314682 0.0074895714805802704 0.0004740235137344114
0.41015625 0.009101251422068564 0.009006446717587033 9.480470448153082e-05
0.4140625 0.010238907849829282 0.010523321954593797 0.00028441410476451497
0.41796875 0.011376564277586675 0.01204019719160056 0.0006636329140138862
0.421875 0.0136518771331046 0.013557072428607323 9.48047044972769e-05
0.42578125 0.014789533560865318 0.015073947665614085 0.00028441410474876715
0.4296875 0.01706484641638343 0.01659082290262085 0.0004740235137625781
0.43359375 0.01820250284414415 0.018107698139627613 9.48047045165358e-05
0.4375 0.020477815699662075 0.02047781570581995 6.1578762922120944e-12
0.44140625 0.022753128555180184 0.02242808386646014 0.00032504468872004283
0.4453125 0.023890784982934066 0.02437835202710033 0.00048756704416626565
0.44921875 0.02616609783845199 0.02632862018774052 0.0001625223492885304
0.453125 0.028441410693970104 0.02827888834838071 0.0001625223455893922
0.45703125 0.03071672354948803 0.030229156509020902 0.00048756704046712743
0.4609375 0.03185437997724875 0.032179424669661096 0.00032504469241234624
0.46484375 0.03412969283276686 0.03412969283030128 2.4655763541936437e-12
0.46875 0.03526734926052074 0.03621539628155179 0.0009480470210310524
0.47265625 0.03754266211603867 0.037285335064795505 0.00025732705124316413
0.4765625 0.038680318543799386 0.038355273848039224 0.0003250446957601613
0.48046875 0.0398179749715601 0.03942521263128294 0.00039276234027716544
0.484375 0.040955631399317495 0.040495151414526656 0.0004604799847908389
0.48828125 0.04209328782707821 0.04156509019777037 0.000528197629307843
0.4921875 0.04209328782707821 0.04263502898101408 0.0005417411539358694
0.49609375 0.043230944254835424 0.0437049677642578 0.0004740235094223763
0.5 0.043230944254835424 0.04389457716894418 0.0006636329141087582
0.50390625 0.043230944254835424 0.04305487837701625 0.00017606587781917454
0.5078125 0.04209328782707821 0.04221517958508832 0.00012189175801010504
0.51171875 0.04209328782707821 0.04137548079316038 0.0007178070339178347
0.515625 0.040955631399317495 0.040535782001232444 0.00041984939808505095
0.51953125 0.0398179749715601 0.03969608320930451 0.00012189176225559095
0.5234375 0.038680318543799386 0.03885638441737657 0.00017606587357718584
0.52734375 0.03754266211603867 0.03801668562544864 0.00047402350940996957
0.53125 0.03526734926052074 0.035741372766924386 0.0004740235064036452
0.53515625 0.03412969283276686 0.033858822251037445 0.0002708705817294141
0.5390625 0.03185437997724875 0.031976271735150504 0.00012189175790175422
0.54296875 0.03071672354948803 0.030093721219263563 0.0006230023302244668
0.546875 0.028441410693970104 0.02821117070337662 0.00023023999059348238
0.55078125 0.02616609783845199 0.02632862018748968 0.0001625223490376894
0.5546875 0.023890784982934066 0.02444606967160274 0.0005552846886686738
0.55859375 0.022753128555180184 0.0225635191557158 0.00018960939946438549
0.5625 0.020477815699662075 0.020098596888271758 0.00037921881139031666
0.56640625 0.01820250284414415 0.01845982989113011 0.0002573270469859619
0.5703125 0.01706484641638343 0.016821062893988468 0.0002437835223949615
0.57421875 0.014789533560865318 0.015182295896846823 0.0003927623359815044
0.578125 0.0136518771331046 0.013543528899705178 0.00010834823339942248
0.58203125 0.011376564277586675 0.011904761902563532 0.0005281976249768578
0.5859375 0.010238907849829282 0.010265994905421887 2.7087055592605463e-05
0.58984375 0.009101251422068564 0.008627227908280242 0.0004740235137883214
0.59375 0.007963594994314682 0.007679180887373131 0.00028441410694155043
0.59765625 0.006825938566550637 0.006704046806436999 0.00012189176011363854
0.6015625 0.005688282138796756 0.005728912725500865 4.063058670410961e-05
0.60546875 0.004550625711036037 0.004753778644564732 0.0002031529335286943
0.609375 0.0034129692832786445 0.003778644563628599 0.0003656752803499544
0.61328125 0.0022753128555179263 0.0028035104826924654 0.0005281976271745391
0.6171875 0.0022753128555179263 0.0018283764017563327 0.0004469364537615936
0.62109375 0.0011376564277607185 0.0008532423208202 0.0002844141069405185
0.625 0.0011376564277607185 0.0011376564280032504 2.425319060167519e-13
0.62890625 0.0011376564277607185 0.0009345034944052558 0.00020315293335546264
0.6328125 0.0011376564277607185 0.0007313505608072613 0.0004063058669534572
0.63671875 0.0 0.0005281976272092667 0.0005281976272092667
0.640625 0.0 0.0003250446936112722 0.0003250446936112722
0.64453125 0.0 0.00012189176001327763 0.00012189176001327763
0.6484375 0.0 -8.126117358471692e-05 8.126117358471692e-05
0.65234375 0.0 -0.00028441410718271147 0.00028441410718271147
0.65625 0.0 -0.00018960940680790017 0.00018960940680790017
0.66015625 0.0 -9.480470450286662e-05 9.480470450286662e-05
0.6640625 0.0 -2.1978330613792174e-12 2.1978330613792174e-12
0.66796875 0.0 9.48047001072005e-05 9.48047001072005e-05
0.671875 0.0 0.00018960940241223405 0.00018960940241223405
0.67578125 0.0 0.0002844141047172676 0.0002844141047172676
0.6796875 0.0 0.00037921880702230116 0.00037921880702230116
0.68359375 0.0011376564277607185 0.0004740235093273347 0.0006636329184333838
0.6875 0.0011376564277607185 0.0007584376163285445 0.000379218811432174
0.69140625 0.0011376564277607185 0.001069938781064028 6.771764669669046e-05
0.6953125 0.0011376564277607185 0.0013814399457995116 0.0002437835180387931
0.69921875 0.0011376564277607185 0.0016929411105349951 0.0005552846827742766
0.703125 0.0022753128555179263 0.0020044422752704787 0.0002708705802474476
0.70703125 0.0022753128555179263 0.002315943440005962 4.063058448803593e-05
0.7109375 0.0022753128555179263 0.0026274446047414458 0.0003521317492235195
0.71484375 0.0034129692832786445 0.0029389457694769293 0.0004740235138017152
0.71875 0.0034129692832786445 0.002938945769537682 0.0004740235137409626
0.72265625 0.004550625711036037 0.0040088845527803925 0.0005417411582556448
0.7265625 0.004550625711036037 0.005078823336023103 0.0005281976249870658
0.73046875 0.005688282138796756 0.006148762119265814 0.0004604799804690581
0.734375 0.006825938566550637 0.007218700902508524 0.000392762335957887
0.73828125 0.007963594994314682 0.008288639685751234 0.00032504469143655214
0.7421875 0.009101251422068564 0.009358578468993945 0.0002573270469253819
0.74609375 0.011376564277586675 0.010428517252236657 0.0009480470253500177
0.75 0.012514220705347393 0.012172923774865674 0.00034129693048171907
0.75390625 0.014789533560865318 0.015244596129812393 0.00045506256894707435
0.7578125 0.01820250284414415 0.01831626848475911 0.00011376564061496217
0.76171875 0.021615472127415956 0.021387940839705834 0.00022753128771012265
0.765625 0.02616609783845199 0.02616609783845199 0.0
0.76953125 0.03185437997724875 0.03185437997724875 0.0
0.7734375 0.0398179749715601 0.0398179749715601 0.0
0.77734375 0.05005688282138606 0.05005688282138606 0.0
0.78125 0.06257110352673696 0.06257110352673696 0.0
0.78515625 0.07736063708760228 0.0773606370876023 1.3877787807814457e-17
0.7890625 0.09670079635950031 0.09670079635950031 0.0
0.79296875 0.11945392491467366 0.11945392491467366 0.0
0.796875 0.14448236632537195 0.14368600682407395 0.0007963595012979996
0.80078125 0.17292377701934206 0.17360637087418662 0.0006825938548445654
0.8046875 0.2025028441410729 0.20352673492429932 0.0010238907832264277
0.80859375 0.2343572241183149 0.23344709897441202 0.0009101251439028735
0.8125 0.2673492605233244 0.2814110286946723 0.01406176817134791
0.81640625 0.30034129692833056 0.31083115850710236 0.010489861578771797
0.8203125 0.3344709897610906 0.34025128831953233 0.005780298558441754
0.82421875 0.3686006825938575 0.36967141813196236 0.0010707355381048833
0.828125 0.4015927189988602 0.3990915479443924 0.002501171054467788
0.83203125 0.43458475540386976 0.4285116777568224 0.006073077647047342
0.8359375 0.46643913538111514 0.4579318075692524 0.008507327811862753
0.83984375 0.498293515358364 0.4873519373816824 0.010941577976681605
0.84375 0.5278725824800948 0.5167720671941124 0.011100515285982437
0.84765625 0.5563139931740649 0.5461921970065424 0.010121796167522512
0.8515625 0.5847554038680352 0.5756123268189725 0.009143077049062698
0.85546875 0.6109215017064871 0.6050324566314025 0.005889045075084587
0.859375 0.6359499431171819 0.6344525864438324 0.0014973566733494925
0.86328125 0.6598407281001195 0.6638727162562625 0.004031988156143029
0.8671875 0.6825938566552928 0.6932928460686925 0.01069898941339964
0.87109375 0.7030716723549516 0.7227129758811225 0.019641303526170883
0.875 0.7235494880546103 0.7692755197016398 0.045726031647029486
0.87890625 0.7428896473265083 0.7776767871376522 0.0347871398111439
0.8828125 0.7599544937428918 0.7860780545736646 0.02612356083077283
0.88671875 0.7770193401592752 0.7944793220096771 0.017459981850401873
0.890625 0.792946530147898 0.8028805894456895 0.009934059297791564
0.89453125 0.8077360637087634 0.811281856881702 0.0035457931729385717
0.8984375 0.8225255972696287 0.8196831243177145 0.002842472951914199
0.90234375 0.8350398179749726 0.828084391753727 0.006955426221245675
0.90625 0.84755403868032 0.8364856591897394 0.011068379490580593
0.91015625 0.8589306029579067 0.8448869266257518 0.014043676332154864
0.9140625 0.8703071672355002 0.8532881940617643 0.017018973173735907
0.91796875 0.8805460750853228 0.8616894614977767 0.01885661358754609
0.921875 0.8907849829351556 0.8700907289337891 0.020694254001366486
0.92578125 0.8998862343572241 0.8784919963698016 0.02139423798742257
0.9296875 0.907849829351539 0.886893263805814 0.020956565545725003
0.93359375 0.9158134243458504 0.8952945312418266 0.020518893104023883
0.9375 0.9237770193401582 0.9036957986778389 0.02008122066231932
0.94140625 0.9306029579067124 0.9120970661138514 0.018505891792860996
0.9453125 0.9374288964732699 0.9204983335498639 0.016930562923406
0.94921875 0.9442548350398206 0.9288996009858763 0.015355234053944233
0.953125 0.9499431171786138 0.9373008684218888 0.012642248756725039
0.95703125 0.9556313993174071 0.9457021358579012 0.009929263459505955
0.9609375 0.961319681456204 0.9541034032939136 0.007216278162290313
0.96484375 0.96587030716724 0.9625046707299261 0.0033656364373139125
0.96875 0.9715585893060299 0.9709059381659385 0.000652651140091387
0.97265625 0.9761092150170659 0.979307205601951 0.003197990584885013
0.9765625 0.9795221843003445 0.9877084730379635 0.008186288737618952
0.98046875 0.9840728100113773 0.9961097404739758 0.012036930462598572
0.984375 0.987485779294656 1.0045110079099884 0.0170252286153324
0.98828125 0.9908987485779313 1.0129122753460007 0.022013526768069447
0.9921875 0.9943117178612101 1.0213135427820133 0.027001824920803164
0.99609375 0.9977246871444819 1.0297148102180258 0.031990123073543875


==> data/payoff_borders.dat <==
0.49609375 -.2
0.49609375 1.2
NaN NaN
0.74609375 -.2
0.74609375 1.2
NaN NaN
0.80859375 -.2
0.80859375 1.2
NaN NaN
0.87109375 -.2
0.87109375 1.2
NaN NaN
0.90234375 -.2
0.90234375 1.2
NaN NaN
0.93359375 -.2
0.93359375 1.2
NaN NaN
0.96484375 -.2
0.96484375 1.2
NaN NaN
0.98046875 -.2
0.98046875 1.2
NaN NaN


==> data/payoff_borders_old.dat <==
0.49609375 -.2
0.49609375 1.2
NaN NaN
0.62109375 -.2
0.62109375 1.2
NaN NaN
0.74609375 -.2
0.74609375 1.2
NaN NaN
0.80859375 -.2
0.80859375 1.2
NaN NaN
0.87109375 -.2
0.87109375 1.2
NaN NaN
0.93359375 -.2
0.93359375 1.2
NaN NaN
0.96484375 -.2
0.96484375 1.2
NaN NaN


==> data/payoff_data.dat <==
x targ fit delta
0.0 1.1250129990683123e-07 -4.786932355846707e-05 4.7981824858373906e-05
0.0078125 1.2731557704981462e-07 -4.510034832524817e-05 4.5227663902297984e-05
0.015625 1.444721179430583e-07 -4.233137309168347e-05 4.2475845209626527e-05
0.0234375 1.635737597949814e-07 -3.9562397858016245e-05 3.972597161781123e-05
0.03125 1.8551796075684924e-07 -3.679342262382365e-05 3.69789405845805e-05
0.0390625 2.1020674675205178e-07 -3.402444738934895e-05 3.4234654136101e-05
0.046875 2.381856346599129e-07 -3.125547215461337e-05 3.1493657789273285e-05
0.0546875 2.6987150723151616e-07 -2.84864969198602e-05 2.875636842709172e-05
0.0625 3.0592777084779453e-07 -2.5717521684666574e-05 2.602344945551437e-05
0.0703125 3.465921684984269e-07 -2.294854644927576e-05 2.3295138617774187e-05
0.078125 3.928371169109365e-07 -2.0179571213708997e-05 2.0572408330619933e-05
0.0859375 4.4504357943141694e-07 -1.741059597820956e-05 1.785563955764098e-05
0.09375 5.043333173027768e-07 -1.4641620742354585e-05 1.5145954059657362e-05
0.1015625 5.715134415258499e-07 -1.1872645506387348e-05 1.2444158947913198e-05
0.109375 6.475579019677867e-07 -9.103670270329083e-06 9.75122817229687e-06
0.1171875 7.337970883992392e-07 -6.334695034201017e-06 7.068492122600256e-06
0.125 8.315328614892784e-07 -3.565719798246426e-06 4.397252659735705e-06
0.1328125 9.422554604738237e-07 -7.967445620424517e-07 1.7390000225162755e-06
0.140625 1.0676970552011046e-06 1.9722306741676317e-06 -9.04533618966527e-07
0.1484375 1.2098880353025519e-06 4.741205910362594e-06 -3.531317875060042e-06
0.15625 1.3709473215218474e-06 7.510181146299159e-06 -6.1392338247773114e-06
0.1640625 1.5535130546378312e-06 1.0279156382400186e-05 -8.725643327762354e-06
0.171875 1.7603563577678632e-06 1.3048131618422402e-05 -1.1287775260654539e-05
0.1796875 1.9947251183945365e-06 1.5817106854344574e-05 -1.3822381735950038e-05
0.1875 2.260339650809698e-06 1.858608208992343e-05 -1.632574243911373e-05
0.1953125 2.56128811932738e-06 2.1355057325581824e-05 -1.8793769206254445e-05
0.203125 2.902323919281924e-06 2.4124032561076483e-05 -2.122170864179456e-05
0.2109375 3.2887541300925396e-06 2.689300779638618e-05 -2.360425366629364e-05
0.21875 3.7266460574273143e-06 2.966198303148968e-05 -2.5935336974062367e-05
0.2265625 4.2228560529376e-06 3.2430958266143715e-05 -2.8208102213206115e-05
0.234375 4.78511762469552e-06 3.5199933500771135e-05 -3.0414815876075616e-05
0.2421875 5.4222518491693955e-06 3.796890873512867e-05 -3.254665688595927e-05
0.25 6.144213342287119e-06 4.073788396919509e-05 -3.459367062690797e-05
0.2578125 6.96230346385188e-06 4.350685920272712e-05 -3.654455573887524e-05
0.265625 7.889324066663632e-06 4.627583443614762e-05 -3.838651036948399e-05
0.2734375 8.939777764141948e-06 4.904480966921331e-05 -4.010503190507136e-05
0.28125 1.013009389613556e-05 5.181378490190296e-05 -4.1683691005767404e-05
0.2890625 1.1478900397821203e-05 5.4582760133973296e-05 -4.310385973615209e-05
0.296875 1.3007296925283578e-05 5.735173536584718e-05 -4.434443844056361e-05
0.3046875 1.4739199454738108e-05 6.012071059728134e-05 -4.5381511142543233e-05
0.3125 1.670169915259648e-05 6.288968582825454e-05 -4.618798667565806e-05
0.3203125 1.8925507209426378e-05 6.565866105874555e-05 -4.6733153849319164e-05
0.328125 2.1445408787924167e-05 6.842763628851108e-05 -4.698222750058692e-05
0.3359375 2.430083130997132e-05 7.119661151797404e-05 -4.6895780208002714e-05
0.34375 2.7536448818489618e-05 7.396558674689109e-05 -4.6429137928401474e-05
0.3515625 3.1202885659058086e-05 7.673456197524104e-05 -4.5531676316182956e-05
0.359375 3.535750090311322e-05 7.950353720278059e-05 -4.4146036299667374e-05
0.3671875 4.0065297472816186e-05 8.227251242993263e-05 -4.220721495711645e-05
0.375 4.5399929307714206e-05 8.504148765645386e-05 -3.9641558348739655e-05
0.3828125 5.144486006316647e-05 8.781046288232308e-05 -3.636560281915661e-05
0.390625 5.8294663377425326e-05 9.057943810729697e-05 -3.228477472987164e-05
0.3984375 6.605650806834557e-05 9.334841333179841e-05 -2.7291905263452843e-05
0.40625 7.485182996434552e-05 9.611738855558414e-05 -2.126555859123862e-05
0.4140625 8.48182354629329e-05 9.88863637786329e-05 -1.40681283157e-05
0.421875 9.611165222830708e-05 0.00010165533900092349 -5.543686772616408e-06
0.4296875 0.00010890877006527952 0.00010442431422221261 4.484455843066913e-06
0.4375 0.00012340980399388525 0.00010719328944292314 1.621651455096211e-05
0.4453125 0.0001398416285462917 0.0001099622646628118 2.987936388347991e-05
0.453125 0.00015846132503072156 0.00011273123988185734 4.573008514886422e-05
0.4609375 0.00017956020549704692 0.0001155002150998165 6.405999039723042e-05
0.46875 0.00020346836891429383 0.00011826919031711216 8.519917859718168e-05
0.4765625 0.000230559867635744 0.000121038165533501 0.00010952170210224301
0.484375 0.00026125855720715606 0.00012380714074896183 0.00013745141645819423
0.4921875 0.00029604472999959417 0.00012657611596325133 0.00016946861403634283
0.49609375 0.000315137974724776 nan nan
0.5 0.0003354626279251063 -0.0023682579746326007 0.002703720602557707
0.5078125 0.00038012895792976565 -0.0019432107054596875 0.0023233396633894534
0.515625 0.00043074254059363297 -0.0015181630852146289 0.0019489056258082619
0.5234375 0.00048809524348201815 -0.001093115190689087 0.0015812104341711053
0.53125 0.0005530843701229843 -0.0006680670986747737 0.001221151468797758
0.5390625 0.0006267266984521677 -0.0002430188859634361 0.0008697455844156038
0.546875 0.0007101743888103571 0.00018202937065315658 0.0005281450181572005
0.5546875 0.0008047330101109257 0.0006070775943832272 0.0001976554157276985
0.5625 0.0009118819655541882 0.0010321257084350047 -0.00012024374288081656
0.5703125 0.0010332976386224272 0.0014571736360167375 -0.00042387599739431036
0.578125 0.0011708796207836308 0.0018822213003367083 -0.0007113416795530775
0.5859375 0.0013267804310295394 0.002307268624603247 -0.0009804881935737077
0.59375 0.0015034391929765053 0.0027323155320247445 -0.0012288763390482392
0.6015625 0.001703619795808586 0.0031573619458096676 -0.0014537421500010815
0.609375 0.0019304541362212347 0.0035824077891665725 -0.0016519536529453378
0.6171875 0.002187491118176983 0.004007452985304118 -0.0018199618671271346
0.625 0.002478752176669309 0.00443249745743108 -0.001953745280761771
0.6328125 0.002808794194526156 0.004857541128756365 -0.002048746934230209
0.640625 0.0031827807965089166 0.005282583922489023 -0.0020998031259801065
0.6484375 0.003606563136017083 0.005707625761838267 -0.002101062625821184
0.65625 0.004086771438466678 0.006132666570013476 -0.0020458951315467976
0.6640625 0.004630918733535665 0.0065577062702242206 -0.0019267875366885557
0.671875 0.005247518399178679 0.006982744785680047 -0.0017352263865013677
0.6796875 0.005946217356469137 0.007407782039591381 -0.001461564683122244
0.6875 0.006737946999085904 0.007832817955168214 -0.00109487095608231
0.6953125 0.007635094218859538 0.008257852455620995 -0.000622758236761457
0.703125 0.008651695203117449 0.008682885464160435 -3.119026104298622e-05
0.7109375 0.009803655035820017 0.009107916903997511 0.0006957381318225056
0.71875 0.011108996538240948 0.009532946698343484 0.0015760498398974636
0.7265625 0.012588142242434595 0.00995797477040991 0.002630167472024684
0.734375 0.014264233908999103 0.010383001043408663 0.0038812328655904397
0.7421875 0.016163494588164892 0.010808025440551936 0.0053554691476129564
0.74609375 0.01720595042585104 nan nan
0.75 0.018315638888734304 0.016832053334415648 0.001483585554318656
0.7578125 0.02075433787370088 0.020465098876399843 0.0002892389973010376
0.765625 0.023517745856008028 0.02409787420516453 -0.0005801283491565015
0.7734375 0.026649097336356013 0.027730331354954296 -0.001081234018598283
0.78125 0.030197383422317786 0.03136242236421573 -0.0011650389418979418
0.7890625 0.03421811831166655 0.034994099276228895 -0.0007759809645623422
0.796875 0.03877420783172202 0.038625314139742344 0.00014889369197967905
0.8046875 0.04393693362340756 0.04225601900960444 0.001680914613803118
0.80859375 0.04677062238395848 nan nan
0.8125 0.049787068367864125 0.04573732961808029 0.004049738749783836
0.8203125 0.05641613950377753 0.05562919328996324 0.0007869462138142894
0.828125 0.06392786120670729 0.06551559968379189 -0.0015877384770845993
0.8359375 0.0724397570342513 0.07539557893346746 -0.0029558218992161572
0.84375 0.08208499862389884 0.08526816180340088 -0.003183163179502041
0.8515625 0.09301448921066326 0.0951323797835952 -0.002117890572931949
0.859375 0.10539922456186415 0.10498726518465659 0.00041195937720756026
0.8671875 0.1194329682667195 0.11483185123272725 0.004601117033992241
0.87109375 0.1271357329320357 nan nan
0.875 0.13533528323661284 0.13404172296982922 0.0012935602667836221
0.8828125 0.15335496684492836 0.1546224219060592 -0.001267455061130851
0.890625 0.17377394345044506 0.17513623466340394 -0.0013622912129588882
0.8984375 0.1969116752041941 0.1955742874282678 0.0013373877759262909
0.90234375 0.2096113871510979 nan nan
0.90625 0.22313016014842985 0.22090668947668393 0.002223470671745914
0.9140625 0.25283959580474646 0.25503925328195526 -0.002199657477208794
0.921875 0.2865047968601902 0.2888568455116042 -0.002352048651413974
0.9296875 0.32465246735834974 0.32231770169145174 0.0023347656668979977
0.93359375 0.3455907525769744 nan nan
0.9375 0.36787944117144233 0.36373466170805613 0.004144779463386206
0.9453125 0.41686201967850844 0.42109259806535143 -0.004230578386842987
0.953125 0.4723665527410148 0.47681271770358435 -0.004446164962569554
0.9609375 0.5352614285189903 0.5306783002530521 0.004583128265938208
0.96484375 0.569782824730923 nan nan
0.96875 0.6065306597126334 0.6065306597126334 0.0
0.9765625 0.6872892787909722 0.6872892787909722 0.0
0.98046875 0.7316156289466418 nan nan
0.984375 0.7788007830714049 0.7788007830714049 0.0
0.9921875 0.8824969025845955 0.8824969025845956 -1.1102230246251565e-16
0.99609375 0.9394130628134758 nan nan


==> data/payoff_data_old.dat <==
x targ fit delta
0.0 0.0003354626279251063 -0.002555535164496606 0.002890997792421712
0.0078125 0.00035709810864934904 -0.0023361196059013133 0.0026932177145506625
0.015625 0.00038012895792976565 -0.0021167039348373258 0.002496832892767091
0.0234375 0.0004046451693209484 -0.0018972881618676324 0.002301933331188581
0.03125 0.00043074254059363297 -0.0016778722975558933 0.0021086148381495263
0.0390625 0.00045852304768340796 -0.0014584563524657726 0.0019169794001491806
0.046875 0.00048809524348201815 -0.0012390403371602724 0.0017271355806422906
0.0546875 0.0005195746821163106 -0.0010196242622030642 0.0015391989443193747
0.0625 0.0005530843701229843 -0.0008002081381578227 0.001353292508280807
0.0703125 0.0005887552473551389 -0.0005807919755875582 0.0011695472229426972
0.078125 0.0006267266984521677 -0.00036137578505594965 0.0009881024835081175
0.0859375 0.0006671470977148284 -0.00014195957712667692 0.0008091066748415054
0.09375 0.0007101743888103571 7.745663763724528e-05 0.0006327177511731119
0.1015625 0.0007559767017534501 0.0002968728486721357 0.00045910385308131434
0.109375 0.0008047330101109257 0.0005162890454145355 0.00028844396469639025
0.1171875 0.0008566338301716095 0.0007357052173007643 0.00012092861287084518
0.125 0.0009118819655541882 0.0009551213537678092 -4.323938821362101e-05
0.1328125 0.0009706932995286487 0.0011745374442519926 -0.00020384414472334389
0.140625 0.0010332976386224272 0.0013939534781896397 -0.0003606558395672125
0.1484375 0.0010999396107768537 0.0016133694450177437 -0.00051342983424089
0.15625 0.0011708796207836308 0.0018327853341726357 -0.000661905713389005
0.1640625 0.0012463948683904646 0.00205220113509065 -0.0008058062667001854
0.171875 0.0013267804310295394 0.0022716168372087916 -0.0009448364061792522
0.1796875 0.001412350417013745 0.002491032429963404 -0.001078682012949659
0.1875 0.0015034391929765053 0.0027104479027908364 -0.001207008709814331
0.1953125 0.0016004026902513072 0.0029298632451281083 -0.0013294605548768012
0.203125 0.001703619795808586 0.003149278446411582 -0.0014456586506029958
0.2109375 0.0018134938327203426 0.0033686934960776237 -0.0015551996633572812
0.21875 0.0019304541362212347 0.0035881083835632758 -0.001657654247342041
0.2265625 0.0020549577312204102 0.00380752309830492 -0.0017525653670845097
0.234375 0.002187491118176983 0.004026937629738948 -0.0018394465115619649
0.2421875 0.002328572174237797 0.004246351967302425 -0.0019177797930646284
0.25 0.002478752176669309 0.004465766100431761 -0.0019870139237624525
0.2578125 0.002638617957098647 0.0046851800185633745 -0.0020465620614647274
0.265625 0.002808794194526156 0.004904593711134362 -0.002095799516608206
0.2734375 0.002989945856322074 0.005124007167581162 -0.0021340613112590884
0.28125 0.0031827807965089166 0.005343420377340228 -0.0021606395808313117
0.2890625 0.003388052521837095 0.005562833329848689 -0.0021747808080115937
0.296875 0.003606563136017083 0.005782246014543021 -0.0021756828785259377
0.3046875 0.0038391664740202724 0.006001658420859712 -0.002162491946839439
0.3125 0.004086771438466678 0.00622107053823593 -0.002134299099769252
0.3203125 0.004350345551105659 0.006440482356108192 -0.0020901368050025336
0.328125 0.004630918733535665 0.006659893863913252 -0.002028975130377587
0.3359375 0.004929587331549343 0.006879305051087652 -0.0019497177195383093
0.34375 0.005247518399178679 0.007098715907068622 -0.0018511975078899425
0.3515625 0.005585954258995893 0.007318126421292737 -0.001732172162296844
0.359375 0.005946217356469137 0.007537536583196592 -0.0015913192267274544
0.3671875 0.006329715427487807 0.0077569463822174615 -0.0014272309547296545
0.375 0.006737946999085904 0.007976355807791975 -0.0012384088087060707
0.3828125 0.007172507245009714 0.008195764849356775 -0.0010232576043470616
0.390625 0.007635094218859538 0.008415173496349196 -0.0007800792774896575
0.3984375 0.008127515489293835 0.008634581738205919 -0.0005070662489120841
0.40625 0.008651695203117449 0.008853989564363647 -0.00020229436124619832
0.4140625 0.009209681603965469 0.009073396964259768 0.00013628463970570028
0.421875 0.009803655035820017 0.009292803927331027 0.00051085110848899
0.4296875 0.01043593646277284 0.009512210443014186 0.0009237260197586545
0.4375 0.011108996538240948 0.009731616500746698 0.00137738003749425
0.4453125 0.011825465259098713 0.00995102208996537 0.0018744431691333427
0.453125 0.012588142242434595 0.010170427200107036 0.002417715042327559
0.4609375 0.013400007665142063 0.010389831820609211 0.003010175844532852
0.46875 0.014264233908999103 0.010609235940908774 0.0036549979680903285
0.4765625 0.015184197956838596 0.010828639550442627 0.00435555840639597
0.484375 0.016163494588164892 0.011048042638648359 0.005115451949516533
0.4921875 0.01720595042585104 0.011267445194962923 0.005938505230888116
0.49609375 0.01775212592162886 nan nan
0.5 0.018315638888734304 0.01643446527313781 0.0018811736155964938
0.5078125 0.019496896108597134 0.018310024600619323 0.0011868715079778117
0.515625 0.02075433787370088 0.02018551949906585 0.00056881837463503
0.5234375 0.02209287766506313 0.022060943369014107 3.1934296049022926e-05
0.53125 0.023517745856008028 0.02393628961125142 -0.0004185437552433925
0.5390625 0.025034510149959638 0.025811551626838264 -0.000777041476878626
0.546875 0.026649097336356013 0.027686722817130825 -0.0010376254807748127
0.5546875 0.028367816449713312 0.02956179658380555 -0.001193980134092238
0.5625 0.030197383422317786 0.031436766328881705 -0.0012393829065639184
0.5703125 0.03214494732687672 0.0333116254547439 -0.0011666781278671795
0.578125 0.03421811831166655 0.0351863673641669 -0.0009682490525003487
0.5859375 0.03642499733736385 0.03706098546033703 -0.0006359881229731773
0.59375 0.03877420783172202 0.03893547314687696 -0.00016126531515493758
0.6015625 0.041274929385797625 0.04080982382786824 0.00046510555792938363
0.609375 0.04393693362340756 0.04268403090787384 0.0012529027155337158
0.6171875 0.04677062238395848 0.044558087791962714 0.002212534591995767
0.62109375 0.04825528130928017 nan nan
0.625 0.049787068367864125 0.04465011005799322 0.005136958309870904
0.6328125 0.05299805840335578 0.04975844922578508 0.0032396091775706987
0.640625 0.05641613950377753 0.0548654870406719 0.0015506524631056298
0.6484375 0.06005466789530774 0.059971089936222716 8.357795908502108e-05
0.65625 0.06392786120670729 0.06507512438353394 -0.0011472631768266461
0.6640625 0.06805085402501039 0.07017745689472221 -0.0021266028697118217
0.671875 0.0724397570342513 0.0752779540264163 -0.0028381969921649902
0.6796875 0.07711171996831642 0.08037648238324571 -0.0032647624149292898
0.6875 0.08208499862389884 0.08547290862133013 -0.003387909997431285
0.6953125 0.08737902619542057 0.09056709945176745 -0.0031880732563468878
0.703125 0.09301448921066326 0.09565892164411846 -0.0026444324334552044
0.7109375 0.09901340836382622 0.10074824202989209 -0.0017348336660658742
0.71875 0.10539922456186415 0.10583492750602783 -0.00043570294416367394
0.7265625 0.11219689052034368 0.11091884503837768 0.0012780454819660003
0.734375 0.1194329682667195 0.11599986166518413 0.0034331066015353684
0.7421875 0.1271357329320357 0.12107784450055825 0.006057888431477448
0.74609375 0.13117145431019425 nan nan
0.75 0.13533528323661284 0.13303565140217577 0.0022996318344370714
0.7578125 0.14406365910145325 0.14367865457746803 0.0003850045239852107
0.765625 0.15335496684492836 0.15430506512948786 -0.0009500982845594974
0.7734375 0.1632455124539583 0.1649136558750638 -0.0016681434211054946
0.78125 0.17377394345044506 0.1755032016889309 -0.0017292582384858535
0.7890625 0.18498139990730417 0.18607247964521476 -0.0010910797379105885
0.796875 0.1969116752041941 0.19662026915865927 0.00029140604553481997
0.8046875 0.2096113871510979 0.20714535212558532 0.0024660350255125696
0.80859375 0.21626516682988736 nan nan
0.8125 0.22313016014842985 0.21916162662470606 0.003968533523723783
0.8203125 0.23752081909545808 0.2368705609460257 0.00065025814943237
0.828125 0.25283959580474646 0.2545011368586241 -0.0016615410538776132
0.8359375 0.2691463487291838 0.2720475220468772 -0.0029011733176934063
0.84375 0.28650479686019 0.28950391204603176 -0.002999115185841783
0.8515625 0.3049827687110593 0.3068645321623609 -0.0018817634513016435
0.859375 0.32465246735834974 0.3241236393834733 0.0005288279748764113
0.8671875 0.3455907525769744 0.34127552427813984 0.0043152282988345725
0.87109375 0.35656098066394704 nan nan
0.875 0.36787944117144233 0.3603861520016182 0.007493289169824113
0.8828125 0.391605626676799 0.3904677770798667 0.0011378495969323055
0.890625 0.41686201967850833 0.42013807650676166 -0.0032760568282533264
0.8984375 0.44374731008107987 0.4493657950649611 -0.005618484983881233
0.90625 0.4723665527410147 0.47812014375962586 -0.0057535910186111705
0.9140625 0.5028315779709409 0.5063708322520892 -0.0035392542811483185
0.921875 0.5352614285189903 0.5340881007682357 0.001173327750754627
0.9296875 0.569782824730923 0.5612427514479715 0.008540073282951477
0.93359375 0.5878696731223465 nan nan
0.9375 0.6065306597126334 0.604327451993362 0.002203207719271405
0.9453125 0.645648526427892 0.6479941190977566 -0.00234559266986456
0.953125 0.6872892787909722 0.6896272926996481 -0.002338013908675829
0.9609375 0.7316156289466418 0.7290963222491119 0.002519306697529866
0.96484375 0.7548396019890073 nan nan
0.96875 0.7788007830714049 0.7736608929551196 0.0051398901162852395
0.9765625 0.8290291181804003 0.8355126784606363 -0.006483560280236
0.984375 0.8824969025845955 0.8882546306391188 -0.005757728054523348
0.9921875 0.9394130628134758 0.9313116889246718 0.008101373888804053
0.99609375 0.9692332344763441 nan nan

